Towards the Inferrence of Structural Similarity of Combinatorial Landscapes

One of the most common problem-solving heuristics is by analogy. For a given problem, a solver can be viewed as a strategic walk on its fitness landscape. Thus if a solver works for one problem instance, we expect it will also be effective for other instances whose fitness landscapes essentially share structural similarities with each other. However, due to the black-box nature of combinatorial optimization, it is far from trivial to infer such similarity in real-world scenarios. To bridge this gap, by using local optima network as a proxy of fitness landscapes, this paper proposed to leverage graph data mining techniques to conduct qualitative and quantitative analyses to explore the latent topological structural information embedded in those landscapes. By conducting large-scale empirical experiments on three classic combinatorial optimization problems, we gain concrete evidence to support the existence of structural similarity between landscapes of the same classes within neighboring dimensions. We also interrogated the relationship between landscapes of different problem classes.

==> R/corr_3.csv <==
,KP10,KP10,KP10,KP13,KP13,KP13,KP15,KP15,KP15,KP17,KP17,KP17,KP20,KP20,KP20,KP23,KP23,KP23,KP25,KP25,KP25,KP27,KP27,KP27,KP30,KP30,KP30
cnt,0.4077903465819267,0.4077903465819267,0.4077903465819267,0.40738871748588357,0.40738871748588357,0.40738871748588357,0.3734254263957286,0.3734254263957286,0.3734254263957286,0.3767089931958889,0.3767089931958889,0.3767089931958889,0.3970521782880069,0.3970521782880069,0.3970521782880069,0.42510630043497727,0.42510630043497727,0.42510630043497727,0.4418689424282891,0.4418689424282891,0.4418689424282891,0.47077992638604516,0.47077992638604516,0.47077992638604516,0.5034115472974412,0.5034115472974412,0.5034115472974412
climbing,-0.03489506324112013,-0.03489506324112013,-0.03489506324112013,0.008957063790245065,0.008957063790245065,0.008957063790245065,-0.0821153182906024,-0.0821153182906024,-0.0821153182906024,-0.1270464487026619,-0.1270464487026619,-0.1270464487026619,-0.1865659631602067,-0.1865659631602067,-0.1865659631602067,-0.16695969626174878,-0.16695969626174878,-0.16695969626174878,-0.23879358644728585,-0.23879358644728585,-0.23879358644728585,-0.20568164268167008,-0.20568164268167008,-0.20568164268167008,-0.25352844543390685,-0.25352844543390685,-0.25352844543390685
freq,0.4635643800178183,0.4635643800178183,0.4635643800178183,0.5552883949742231,0.5552883949742231,0.5552883949742231,0.5576539912756796,0.5576539912756796,0.5576539912756796,0.6214781920359496,0.6214781920359496,0.6214781920359496,0.6738501768418781,0.6738501768418781,0.6738501768418781,0.6695399939268176,0.6695399939268176,0.6695399939268176,0.6770955088432407,0.6770955088432407,0.6770955088432407,0.6878483327348586,0.6878483327348586,0.6878483327348586,0.6900144718721775,0.6900144718721775,0.6900144718721775
avg_len,-0.47233389602391096,-0.47233389602391096,-0.47233389602391096,-0.4157799564804233,-0.4157799564804233,-0.4157799564804233,-0.3688761292854974,-0.3688761292854974,-0.3688761292854974,-0.6708730343477093,-0.6708730343477093,-0.6708730343477093,-0.6899728451895608,-0.6899728451895608,-0.6899728451895608,-0.7660561449842955,-0.7660561449842955,-0.7660561449842955,-0.7781140920379367,-0.7781140920379367,-0.7781140920379367,-0.7616845641087386,-0.7616845641087386,-0.7616845641087386,-0.7792472697131639,-0.7792472697131639,-0.7792472697131639
min_len,-0.47233389602391096,-0.47233389602391096,-0.47233389602391096,-0.4157799564804233,-0.4157799564804233,-0.4157799564804233,-0.3688761292854974,-0.3688761292854974,-0.3688761292854974,-0.6708730343477093,-0.6708730343477093,-0.6708730343477093,-0.6899728451895608,-0.6899728451895608,-0.6899728451895608,-0.7678339881000384,-0.7678339881000384,-0.7678339881000384,-0.7781140920379367,-0.7781140920379367,-0.7781140920379367,-0.7588608096948353,-0.7588608096948353,-0.7588608096948353,-0.7792472697131639,-0.7792472697131639,-0.7792472697131639
paths_to_go,0.0964376739815742,0.0964376739815742,0.0964376739815742,0.021741892152323444,0.021741892152323444,0.021741892152323444,-0.20277848826905104,-0.20277848826905104,-0.20277848826905104,-0.036087253796868154,-0.036087253796868154,-0.036087253796868154,-0.09291816410625718,-0.09291816410625718,-0.09291816410625718,-0.08358353601821174,-0.08358353601821174,-0.08358353601821174,-0.035403653633557366,-0.035403653633557366,-0.035403653633557366,-0.06604462989647333,-0.06604462989647333,-0.06604462989647333,-0.054919684586815454,-0.054919684586815454,-0.054919684586815454
avg_dist,-0.4962238009582888,-0.4962238009582888,-0.4962238009582888,-0.3910987279705974,-0.3910987279705974,-0.3910987279705974,-0.5510619543311591,-0.5510619543311591,-0.5510619543311591,-0.6034554702927877,-0.6034554702927877,-0.6034554702927877,-0.6678267819394239,-0.6678267819394239,-0.6678267819394239,-0.8181890883032388,-0.8181890883032388,-0.8181890883032388,-0.7996042358173253,-0.7996042358173253,-0.7996042358173253,-0.8538496665533936,-0.8538496665533936,-0.8538496665533936,-0.8507081114955535,-0.8507081114955535,-0.8507081114955535
min_dist,-0.4962238009582888,-0.4962238009582888,-0.4962238009582888,-0.3910987279705974,-0.3910987279705974,-0.3910987279705974,-0.5510619543311591,-0.5510619543311591,-0.5510619543311591,-0.6034554702927877,-0.6034554702927877,-0.6034554702927877,-0.6678267819394239,-0.6678267819394239,-0.6678267819394239,-0.8069026886064777,-0.8069026886064777,-0.8069026886064777,-0.7996042358173253,-0.7996042358173253,-0.7996042358173253,-0.8454092077378801,-0.8454092077378801,-0.8454092077378801,-0.8507081114955535,-0.8507081114955535,-0.8507081114955535
degree,0.43920826216499637,0.43920826216499637,0.43920826216499637,0.6916540619745739,0.6916540619745739,0.6916540619745739,0.6614308012816557,0.6614308012816557,0.6614308012816557,0.6346283174617605,0.6346283174617605,0.6346283174617605,0.5901730258962158,0.5901730258962158,0.5901730258962158,0.566719409075372,0.566719409075372,0.566719409075372,0.5769321303980014,0.5769321303980014,0.5769321303980014,0.5830472186768954,0.5830472186768954,0.5830472186768954,0.5687748637143203,0.5687748637143203,0.5687748637143203
in_degree,0.6509340167822876,0.6509340167822876,0.6509340167822876,0.782908468988754,0.782908468988754,0.782908468988754,0.7121360034434184,0.7121360034434184,0.7121360034434184,0.6626105506584781,0.6626105506584781,0.6626105506584781,0.6125244376114192,0.6125244376114192,0.6125244376114192,0.5746093050187016,0.5746093050187016,0.5746093050187016,0.5801510159840444,0.5801510159840444,0.5801510159840444,0.5832642270205175,0.5832642270205175,0.5832642270205175,0.5686707167496132,0.5686707167496132,0.5686707167496132
out_degree,-0.6415996314215061,-0.6415996314215061,-0.6415996314215061,0.09034643906622294,0.09034643906622294,0.09034643906622294,0.4173568941358904,0.4173568941358904,0.4173568941358904,0.5097848591978014,0.5097848591978014,0.5097848591978014,0.48885240183884304,0.48885240183884304,0.48885240183884304,0.4504009034068791,0.4504009034068791,0.4504009034068791,0.44889571177473847,0.44889571177473847,0.44889571177473847,0.4381213127389742,0.4381213127389742,0.4381213127389742,0.4099372567205367,0.4099372567205367,0.4099372567205367
degree_w,0.658558741104829,0.658558741104829,0.658558741104829,0.792563330116195,0.792563330116195,0.792563330116195,0.6853898696294556,0.6853898696294556,0.6853898696294556,0.650500225756312,0.650500225756312,0.650500225756312,0.5944985053262544,0.5944985053262544,0.5944985053262544,0.5686602007261636,0.5686602007261636,0.5686602007261636,0.5785370874634006,0.5785370874634006,0.5785370874634006,0.5840317874797041,0.5840317874797041,0.5840317874797041,0.5702040551960124,0.5702040551960124,0.5702040551960124
in_degree_w,0.7406682878755089,0.7406682878755089,0.7406682878755089,0.8152017849119919,0.8152017849119919,0.8152017849119919,0.7242006863598847,0.7242006863598847,0.7242006863598847,0.6751320979917603,0.6751320979917603,0.6751320979917603,0.6159117014683727,0.6159117014683727,0.6159117014683727,0.5788232702565029,0.5788232702565029,0.5788232702565029,0.584646839785179,0.584646839785179,0.584646839785179,0.5870406814121684,0.5870406814121684,0.5870406814121684,0.5736704947226106,0.5736704947226106,0.5736704947226106
out_degree_w,0.3716131139578872,0.3716131139578872,0.3716131139578872,0.7150881060329282,0.7150881060329282,0.7150881060329282,0.6151078561939044,0.6151078561939044,0.6151078561939044,0.5963656171260056,0.5963656171260056,0.5963656171260056,0.5196106869848061,0.5196106869848061,0.5196106869848061,0.4687885667957988,0.4687885667957988,0.4687885667957988,0.4690998146612892,0.4690998146612892,0.4690998146612892,0.4584164604758677,0.4584164604758677,0.4584164604758677,0.4355035208498274,0.4355035208498274,0.4355035208498274
betw_centr,-0.23704061641405988,-0.23704061641405988,-0.23704061641405988,0.3218941204469744,0.3218941204469744,0.3218941204469744,0.43123115396839057,0.43123115396839057,0.43123115396839057,0.4849680930248954,0.4849680930248954,0.4849680930248954,0.5113501401433933,0.5113501401433933,0.5113501401433933,0.46361332092374113,0.46361332092374113,0.46361332092374113,0.4607404998915674,0.4607404998915674,0.4607404998915674,0.4369540289520507,0.4369540289520507,0.4369540289520507,0.4241451022769221,0.4241451022769221,0.4241451022769221
egv_centr,0.8439091953543804,0.8439091953543804,0.8439091953543804,0.8879778116840604,0.8879778116840604,0.8879778116840604,0.7979871622066903,0.7979871622066903,0.7979871622066903,0.7547091529624508,0.7547091529624508,0.7547091529624508,0.6961513055716925,0.6961513055716925,0.6961513055716925,0.7038381031148652,0.7038381031148652,0.7038381031148652,0.7210318524599532,0.7210318524599532,0.7210318524599532,0.7522850321870325,0.7522850321870325,0.7522850321870325,0.7741134774133718,0.7741134774133718,0.7741134774133718
close_centr,0.8015225779462342,0.8015225779462342,0.8015225779462342,0.8765667864238083,0.8765667864238083,0.8765667864238083,0.787368250500365,0.787368250500365,0.787368250500365,0.7426822293884413,0.7426822293884413,0.7426822293884413,0.6872746904556677,0.6872746904556677,0.6872746904556677,0.69370846373969,0.69370846373969,0.69370846373969,0.7129115019199587,0.7129115019199587,0.7129115019199587,0.7486656698803731,0.7486656698803731,0.7486656698803731,0.7699404611059762,0.7699404611059762,0.7699404611059762
dgr_centr,0.43920826216499637,0.43920826216499637,0.43920826216499637,0.6916540619745739,0.6916540619745739,0.6916540619745739,0.6614308012816557,0.6614308012816557,0.6614308012816557,0.6346283174617605,0.6346283174617605,0.6346283174617605,0.5901730258962158,0.5901730258962158,0.5901730258962158,0.566719409075372,0.566719409075372,0.566719409075372,0.5769321303980014,0.5769321303980014,0.5769321303980014,0.5830472186768954,0.5830472186768954,0.5830472186768954,0.5687748637143203,0.5687748637143203,0.5687748637143203
pagerank,0.7217894197775416,0.7217894197775416,0.7217894197775416,0.7690460502715772,0.7690460502715772,0.7690460502715772,0.692205571120992,0.692205571120992,0.692205571120992,0.6421578453742893,0.6421578453742893,0.6421578453742893,0.637228343917158,0.637228343917158,0.637228343917158,0.6605761816962652,0.6605761816962652,0.6605761816962652,0.6808253840818698,0.6808253840818698,0.6808253840818698,0.7224562376450157,0.7224562376450157,0.7224562376450157,0.7442231104148482,0.7442231104148482,0.7442231104148482
avg_neighb_dgr,-0.7406094417326143,-0.7406094417326143,-0.7406094417326143,-0.676576157845969,-0.676576157845969,-0.676576157845969,-0.2738541742733249,-0.2738541742733249,-0.2738541742733249,0.15398586024109637,0.15398586024109637,0.15398586024109637,0.49132782300826416,0.49132782300826416,0.49132782300826416,0.5701544686003819,0.5701544686003819,0.5701544686003819,0.5958964960815772,0.5958964960815772,0.5958964960815772,0.6053783025698374,0.6053783025698374,0.6053783025698374,0.5779587426682097,0.5779587426682097,0.5779587426682097
fit_agg,-0.3922292491030107,-0.3922292491030107,-0.3922292491030107,0.30668859951118144,0.30668859951118144,0.30668859951118144,0.5447824820825428,0.5447824820825428,0.5447824820825428,0.6470542843754333,0.6470542843754333,0.6470542843754333,0.7335343413419296,0.7335343413419296,0.7335343413419296,0.8467030124790855,0.8467030124790855,0.8467030124790855,0.8763273460503282,0.8763273460503282,0.8763273460503282,0.9145068230052383,0.9145068230052383,0.9145068230052383,0.9291835785206946,0.9291835785206946,0.9291835785206946
clustering_w,0.506178393776354,0.506178393776354,0.506178393776354,0.6793967280814619,0.6793967280814619,0.6793967280814619,0.5916857430197516,0.5916857430197516,0.5916857430197516,0.60729105975653,0.60729105975653,0.60729105975653,0.5108378577796597,0.5108378577796597,0.5108378577796597,0.39623235888062613,0.39623235888062613,0.39623235888062613,0.3835980519067614,0.3835980519067614,0.3835980519067614,0.3470624964216866,0.3470624964216866,0.3470624964216866,0.32439414397115757,0.32439414397115757,0.32439414397115757
basin_size,0.39637945160068244,0.39637945160068244,0.39637945160068244,0.6371552775322928,0.6371552775322928,0.6371552775322928,0.5521560877644848,0.5521560877644848,0.5521560877644848,0.5288344815321013,0.5288344815321013,0.5288344815321013,0.43688032786852243,0.43688032786852243,0.43688032786852243,0.35209943644386127,0.35209943644386127,0.35209943644386127,0.39706039498963525,0.39706039498963525,0.39706039498963525,0.49372584797144353,0.49372584797144353,0.49372584797144353,0.4753267457341232,0.4753267457341232,0.4753267457341232
avg_walk_len,0.5505158676069911,0.5505158676069911,0.5505158676069911,0.6911427255865454,0.6911427255865454,0.6911427255865454,0.6357408569194005,0.6357408569194005,0.6357408569194005,0.5634355532299091,0.5634355532299091,0.5634355532299091,0.49536348522078644,0.49536348522078644,0.49536348522078644,0.43719070701874363,0.43719070701874363,0.43719070701874363,0.4706139105041123,0.4706139105041123,0.4706139105041123,0.5720104349277815,0.5720104349277815,0.5720104349277815,0.5702959617888104,0.5702959617888104,0.5702959617888104
max_walk_len,0.331505681603788,0.331505681603788,0.331505681603788,0.3976690420039221,0.3976690420039221,0.3976690420039221,0.31717213732813343,0.31717213732813343,0.31717213732813343,0.312002822482055,0.312002822482055,0.312002822482055,0.21851131504988974,0.21851131504988974,0.21851131504988974,0.13695340546805082,0.13695340546805082,0.13695340546805082,0.15101614909932806,0.15101614909932806,0.15101614909932806,0.203998813067296,0.203998813067296,0.203998813067296,0.16105622587415575,0.16105622587415575,0.16105622587415575

